Computing Maximum Likelihood Estimates for Gaussian Graphical Models with Macaulay2

We introduce the package "GraphicalModelsMLE" for computing the maximum likelihood estimates (MLEs) of a Gaussian graphical model in the computer algebra system Macaulay2. This package allows the computation of MLEs for the class of loopless mixed graphs. Additional functionality allows the user to explore the underlying algebraic structure of the model, such as its maximum likelihood degree and the ideal of score equations.

==> 4-cycle.tikz <==
\begin{tikzpicture}[x=0.75pt,y=0.75pt,yscale=-1,xscale=1]
%Shape: Circle [id:dp4943585616098142] 
\draw  [fill={rgb, 255:red, 0; green, 0; blue, 0 }  ,fill opacity=1 ] (238,89.75) .. controls (238,87.68) and (239.68,86) .. (241.75,86) .. controls (243.82,86) and (245.5,87.68) .. (245.5,89.75) .. controls (245.5,91.82) and (243.82,93.5) .. (241.75,93.5) .. controls (239.68,93.5) and (238,91.82) .. (238,89.75) -- cycle ;
%Shape: Circle [id:dp16259063203008273] 
\draw  [fill={rgb, 255:red, 0; green, 0; blue, 0 }  ,fill opacity=1 ] (237,130.75) .. controls (237,128.68) and (238.68,127) .. (240.75,127) .. controls (242.82,127) and (244.5,128.68) .. (244.5,130.75) .. controls (244.5,132.82) and (242.82,134.5) .. (240.75,134.5) .. controls (238.68,134.5) and (237,132.82) .. (237,130.75) -- cycle ;
%Shape: Circle [id:dp007774970527813396] 
\draw  [fill={rgb, 255:red, 0; green, 0; blue, 0 }  ,fill opacity=1 ] (278,89.75) .. controls (278,87.68) and (279.68,86) .. (281.75,86) .. controls (283.82,86) and (285.5,87.68) .. (285.5,89.75) .. controls (285.5,91.82) and (283.82,93.5) .. (281.75,93.5) .. controls (279.68,93.5) and (278,91.82) .. (278,89.75) -- cycle ;
%Shape: Circle [id:dp6053255283742444] 
\draw  [fill={rgb, 255:red, 0; green, 0; blue, 0 }  ,fill opacity=1 ] (277,130.75) .. controls (277,128.68) and (278.68,127) .. (280.75,127) .. controls (282.82,127) and (284.5,128.68) .. (284.5,130.75) .. controls (284.5,132.82) and (282.82,134.5) .. (280.75,134.5) .. controls (278.68,134.5) and (277,132.82) .. (277,130.75) -- cycle ;

%Straight Lines [id:da7563418568571577] 
\draw    (241.75,89.75) -- (281.75,89.75) ;
%Straight Lines [id:da21756244137881886] 
\draw    (241.75,89.75) -- (240.75,130.75) ;
%Straight Lines [id:da7343433167930056] 
\draw    (281.75,89.75) -- (280.75,130.75) ;
%Straight Lines [id:da5458286896016149] 
\draw    (240.75,130.75) -- (280.75,130.75) ;

% Text Node
\draw (225,77) node [anchor=north west][inner sep=0.75pt]   [align=left] {{\small 1}};
% Text Node
\draw (286,77) node [anchor=north west][inner sep=0.75pt]   [align=left] {2};
% Text Node
\draw (287,123) node [anchor=north west][inner sep=0.75pt]   [align=left] {3};
% Text Node
\draw (226,123) node [anchor=north west][inner sep=0.75pt]   [align=left] {4};
\end{tikzpicture}

==> directed-cycle.tikz <==
\begin{tikzpicture}[x=0.75pt,y=0.75pt,yscale=-1,xscale=1]
%uncomment if require: \path (0,300); %set diagram left start at 0, and has height of 300
%Shape: Circle [id:dp8390012378458018] 
\draw  [fill={rgb, 255:red, 0; green, 0; blue, 0 }  ,fill opacity=1 ] (552,85.75) .. controls (552,83.68) and (553.68,82) .. (555.75,82) .. controls (557.82,82) and (559.5,83.68) .. (559.5,85.75) .. controls (559.5,87.82) and (557.82,89.5) .. (555.75,89.5) .. controls (553.68,89.5) and (552,87.82) .. (552,85.75) -- cycle ;
%Shape: Circle [id:dp6017943914945177] 
\draw  [fill={rgb, 255:red, 0; green, 0; blue, 0 }  ,fill opacity=1 ] (551,126.75) .. controls (551,124.68) and (552.68,123) .. (554.75,123) .. controls (556.82,123) and (558.5,124.68) .. (558.5,126.75) .. controls (558.5,128.82) and (556.82,130.5) .. (554.75,130.5) .. controls (552.68,130.5) and (551,128.82) .. (551,126.75) -- cycle ;
%Shape: Circle [id:dp4781672338597194] 
\draw  [fill={rgb, 255:red, 0; green, 0; blue, 0 }  ,fill opacity=1 ] (592,85.75) .. controls (592,83.68) and (593.68,82) .. (595.75,82) .. controls (597.82,82) and (599.5,83.68) .. (599.5,85.75) .. controls (599.5,87.82) and (597.82,89.5) .. (595.75,89.5) .. controls (593.68,89.5) and (592,87.82) .. (592,85.75) -- cycle ;
%Shape: Circle [id:dp08921316976686211] 
\draw  [fill={rgb, 255:red, 0; green, 0; blue, 0 }  ,fill opacity=1 ] (591,126.75) .. controls (591,124.68) and (592.68,123) .. (594.75,123) .. controls (596.82,123) and (598.5,124.68) .. (598.5,126.75) .. controls (598.5,128.82) and (596.82,130.5) .. (594.75,130.5) .. controls (592.68,130.5) and (591,128.82) .. (591,126.75) -- cycle ;
%Straight Lines [id:da34816641782919366] 
\draw    (555.75,85.75) -- (595.75,85.75) ;
%Curve Lines [id:da5740634137846286] 
\draw    (555.75,85.75) .. controls (570.13,57.72) and (581.19,59.16) .. (594.71,80.33) ;
\draw [shift={(595.75,82)}, rotate = 238.39] [color={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.75]    (10.93,-3.29) .. controls (6.95,-1.4) and (3.31,-0.3) .. (0,0) .. controls (3.31,0.3) and (6.95,1.4) .. (10.93,3.29)   ;
%Straight Lines [id:da7731380828943278] 
\draw    (555.7,87.75) -- (554.8,121) ;
\draw [shift={(554.75,123)}, rotate = 271.54] [color={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.75]    (10.93,-3.29) .. controls (6.95,-1.4) and (3.31,-0.3) .. (0,0) .. controls (3.31,0.3) and (6.95,1.4) .. (10.93,3.29)   ;
\draw [shift={(555.75,85.75)}, rotate = 91.54] [color={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.75]    (10.93,-3.29) .. controls (6.95,-1.4) and (3.31,-0.3) .. (0,0) .. controls (3.31,0.3) and (6.95,1.4) .. (10.93,3.29)   ;
%Shape: Boxed Line [id:dp25179218745573584] 
\draw    (595.75,85.75) -- (594.8,121) ;
\draw [shift={(594.75,123)}, rotate = 271.54] [color={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.75]    (10.93,-3.29) .. controls (6.95,-1.4) and (3.31,-0.3) .. (0,0) .. controls (3.31,0.3) and (6.95,1.4) .. (10.93,3.29)   ;
%Straight Lines [id:da9481451086298711] 
\draw    (556.75,126.75) -- (594.75,126.75) ;
\draw [shift={(554.75,126.75)}, rotate = 0] [color={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.75]    (10.93,-3.29) .. controls (6.95,-1.4) and (3.31,-0.3) .. (0,0) .. controls (3.31,0.3) and (6.95,1.4) .. (10.93,3.29)   ;

% Text Node
\draw (539,72.5) node [anchor=north west][inner sep=0.75pt]   [align=left] {{\small 1}};
% Text Node
\draw (600,72.5) node [anchor=north west][inner sep=0.75pt]   [align=left] {2};
% Text Node
\draw (601,118.5) node [anchor=north west][inner sep=0.75pt]   [align=left] {4};
% Text Node
\draw (540,118.5) node [anchor=north west][inner sep=0.75pt]   [align=left] {3};


\end{tikzpicture}

==> mixed-graph.tikz <==
\begin{tikzpicture}[x=0.75pt,y=0.75pt,yscale=-1,xscale=1]
%Shape: Circle [id:dp6796869930293471] 
\draw  [fill={rgb, 255:red, 0; green, 0; blue, 0 }  ,fill opacity=1 ] (340,90.75) .. controls (340,88.68) and (341.68,87) .. (343.75,87) .. controls (345.82,87) and (347.5,88.68) .. (347.5,90.75) .. controls (347.5,92.82) and (345.82,94.5) .. (343.75,94.5) .. controls (341.68,94.5) and (340,92.82) .. (340,90.75) -- cycle ;
%Shape: Circle [id:dp12181321121420385] 
\draw  [fill={rgb, 255:red, 0; green, 0; blue, 0 }  ,fill opacity=1 ] (339,131.75) .. controls (339,129.68) and (340.68,128) .. (342.75,128) .. controls (344.82,128) and (346.5,129.68) .. (346.5,131.75) .. controls (346.5,133.82) and (344.82,135.5) .. (342.75,135.5) .. controls (340.68,135.5) and (339,133.82) .. (339,131.75) -- cycle ;
%Shape: Circle [id:dp3032117372576194] 
\draw  [fill={rgb, 255:red, 0; green, 0; blue, 0 }  ,fill opacity=1 ] (380,90.75) .. controls (380,88.68) and (381.68,87) .. (383.75,87) .. controls (385.82,87) and (387.5,88.68) .. (387.5,90.75) .. controls (387.5,92.82) and (385.82,94.5) .. (383.75,94.5) .. controls (381.68,94.5) and (380,92.82) .. (380,90.75) -- cycle ;
%Shape: Circle [id:dp7292783087318047] 
\draw  [fill={rgb, 255:red, 0; green, 0; blue, 0 }  ,fill opacity=1 ] (379,131.75) .. controls (379,129.68) and (380.68,128) .. (382.75,128) .. controls (384.82,128) and (386.5,129.68) .. (386.5,131.75) .. controls (386.5,133.82) and (384.82,135.5) .. (382.75,135.5) .. controls (380.68,135.5) and (379,133.82) .. (379,131.75) -- cycle ;

%Straight Lines [id:da7564046283231253] 
\draw    (343.75,90.75) -- (383.75,90.75) ;
%Straight Lines [id:da5362158982635223] 
\draw    (343.75,90.75) -- (342.8,126) ;
\draw [shift={(342.75,128)}, rotate = 271.54] [color={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.75]    (10.93,-3.29) .. controls (6.95,-1.4) and (3.31,-0.3) .. (0,0) .. controls (3.31,0.3) and (6.95,1.4) .. (10.93,3.29)   ;
%Straight Lines [id:da1588639332205135] 
\draw    (383.75,90.75) -- (382.8,126) ;
\draw [shift={(382.75,128)}, rotate = 271.54] [color={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.75]    (10.93,-3.29) .. controls (6.95,-1.4) and (3.31,-0.3) .. (0,0) .. controls (3.31,0.3) and (6.95,1.4) .. (10.93,3.29)   ;
%Straight Lines [id:da6039875672471857] 
\draw    (342.75,131.75) -- (377,131.75) ;
\draw [shift={(379,131.75)}, rotate = 180] [color={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.75]    (10.93,-3.29) .. controls (6.95,-1.4) and (3.31,-0.3) .. (0,0) .. controls (3.31,0.3) and (6.95,1.4) .. (10.93,3.29)   ;
%Straight Lines [id:da7434825051051823] 
\draw    (382.75,131.75) -- (348.5,131.75) ;
\draw [shift={(346.5,131.75)}, rotate = 360] [color={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.75]    (10.93,-3.29) .. controls (6.95,-1.4) and (3.31,-0.3) .. (0,0) .. controls (3.31,0.3) and (6.95,1.4) .. (10.93,3.29)   ;

% Text Node
\draw (327,78) node [anchor=north west][inner sep=0.75pt]   [align=left] {1};
% Text Node
\draw (388,78) node [anchor=north west][inner sep=0.75pt]   [align=left] {2};
% Text Node
\draw (389,124) node [anchor=north west][inner sep=0.75pt]   [align=left] {4};
% Text Node
\draw (328,124) node [anchor=north west][inner sep=0.75pt]   [align=left] {3};
\end{tikzpicture}

==> multi-edge.tikz <==
\begin{tikzpicture}[x=0.75pt,y=0.75pt,yscale=-1,xscale=1]
%uncomment if require: \path (0,300); %set diagram left start at 0, and has height of 300
%Shape: Circle [id:dp49346998614704385] 
\draw  [fill={rgb, 255:red, 0; green, 0; blue, 0 }  ,fill opacity=1 ] (451,90.75) .. controls (451,88.68) and (452.68,87) .. (454.75,87) .. controls (456.82,87) and (458.5,88.68) .. (458.5,90.75) .. controls (458.5,92.82) and (456.82,94.5) .. (454.75,94.5) .. controls (452.68,94.5) and (451,92.82) .. (451,90.75) -- cycle ;
%Shape: Circle [id:dp25240558006100466] 
\draw  [fill={rgb, 255:red, 0; green, 0; blue, 0 }  ,fill opacity=1 ] (450,131.75) .. controls (450,129.68) and (451.68,128) .. (453.75,128) .. controls (455.82,128) and (457.5,129.68) .. (457.5,131.75) .. controls (457.5,133.82) and (455.82,135.5) .. (453.75,135.5) .. controls (451.68,135.5) and (450,133.82) .. (450,131.75) -- cycle ;
%Shape: Circle [id:dp9848219270917449] 
\draw  [fill={rgb, 255:red, 0; green, 0; blue, 0 }  ,fill opacity=1 ] (491,90.75) .. controls (491,88.68) and (492.68,87) .. (494.75,87) .. controls (496.82,87) and (498.5,88.68) .. (498.5,90.75) .. controls (498.5,92.82) and (496.82,94.5) .. (494.75,94.5) .. controls (492.68,94.5) and (491,92.82) .. (491,90.75) -- cycle ;
%Shape: Circle [id:dp11735658792934] 
\draw  [fill={rgb, 255:red, 0; green, 0; blue, 0 }  ,fill opacity=1 ] (490,131.75) .. controls (490,129.68) and (491.68,128) .. (493.75,128) .. controls (495.82,128) and (497.5,129.68) .. (497.5,131.75) .. controls (497.5,133.82) and (495.82,135.5) .. (493.75,135.5) .. controls (491.68,135.5) and (490,133.82) .. (490,131.75) -- cycle ;
%Straight Lines [id:da8734393381664388] 
\draw    (454.75,90.75) -- (494.75,90.75) ;
%Curve Lines [id:da4479583629531809] 
\draw    (454.75,90.75) .. controls (469.13,62.72) and (480.19,64.16) .. (493.71,85.33) ;
\draw [shift={(494.75,87)}, rotate = 238.39] [color={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.75]    (10.93,-3.29) .. controls (6.95,-1.4) and (3.31,-0.3) .. (0,0) .. controls (3.31,0.3) and (6.95,1.4) .. (10.93,3.29)   ;
%Straight Lines [id:da25545363679134336] 
\draw    (454.75,90.75) -- (453.8,126) ;
\draw [shift={(453.75,128)}, rotate = 271.54] [color={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.75]    (10.93,-3.29) .. controls (6.95,-1.4) and (3.31,-0.3) .. (0,0) .. controls (3.31,0.3) and (6.95,1.4) .. (10.93,3.29)   ;
%Straight Lines [id:da9019053552178009] 
\draw    (494.75,90.75) -- (493.8,126) ;
\draw [shift={(493.75,128)}, rotate = 271.54] [color={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.75]    (10.93,-3.29) .. controls (6.95,-1.4) and (3.31,-0.3) .. (0,0) .. controls (3.31,0.3) and (6.95,1.4) .. (10.93,3.29)   ;
%Straight Lines [id:da9714328447289746] 
\draw    (453.75,131.75) -- (491.75,131.75) ;
\draw [shift={(493.75,131.75)}, rotate = 180] [color={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.75]    (10.93,-3.29) .. controls (6.95,-1.4) and (3.31,-0.3) .. (0,0) .. controls (3.31,0.3) and (6.95,1.4) .. (10.93,3.29)   ;



% Text Node
\draw (438,78) node [anchor=north west][inner sep=0.75pt]   [align=left] {{\small 1}};
% Text Node
\draw (499,78) node [anchor=north west][inner sep=0.75pt]   [align=left] {2};
% Text Node
\draw (500,124) node [anchor=north west][inner sep=0.75pt]   [align=left] {4};
% Text Node
\draw (439,124) node [anchor=north west][inner sep=0.75pt]   [align=left] {3};


\end{tikzpicture}
